Point Cloud Generation with Continuous Conditioning

Generative models can be used to synthesize 3D objects of high quality and diversity. However, there is typically no control over the properties of the generated object.This paper proposes a novel generative adversarial network (GAN) setup that generates 3D point cloud shapes conditioned on a continuous parameter. In an exemplary application, we use this to guide the generative process to create a 3D object with a custom-fit shape. We formulate this generation process in a multi-task setting by using the concept of auxiliary classifier GANs. Further, we propose to sample the generator label input for training from a kernel density estimation (KDE) of the dataset. Our ablations show that this leads to significant performance increase in regions with few samples. Extensive quantitative and qualitative experiments show that we gain explicit control over the object dimensions while maintaining good generation quality and diversity.

==> data/dataset.csv <==
id,count,name
4379243,5266,Table
3001627,3746,Chair
2691156,2690,Airplane
2958343,1824,Car
3636649,1546,Lamp
3467517,787,Guitar
3642806,445,Laptop
3624134,392,Knife
3948459,275,Pistol
3790512,202,Motorbike
3797390,184,Mug
4225987,152,Skateboard
2773838,76,Bag
3261776,69,Earphone
4099429,66,Rocket
2954340,55,Cap


==> data/distribution_sampling.csv <==
x,sigma,fpd_mean,fpd_std,mse_mean,mse_std,model
2,    1,101.43129371766268,23.34876995351021,0.001605730964167213,0.00084606911549302,rand
2,    2,152.73512186048308,19.44641873372164,0.008378504860130224,0.00212504386971208,rand
2,    3,440.53807275819713,27.51270276276663,0.028953895142132587,0.00406904817596564,rand
3,    1,  2.63439089662669, 0.35251702276342,2.19151066961455e-05,9.2843768505824e-06,real
3,    2,  7.93217374404554, 1.73083298272785,5.45035661409863e-05,1.15720372732592e-05,real
3,    3,147.28760582012544,15.06396563549879,0.002248053862289949,0.001144269765623963,real
4,    1,  2.45079510744553, 0.34783336618158,2.83856921173124e-05,5.45975972411046e-06,dist
4,    2,  4.56091125234962, 1.34844945788210,4.03120016430462e-05,6.81026550946951e-06,dist
4,    3, 21.79691175761057, 2.75719242557995,0.000869854694676839,0.000237995518224478,dist

